Gamow-Teller Decay of the T=1 54Ni

Under the assumption that isospin is a good quantum number, symmetry is expected for the transitions from ground state of the pair T=1, T$_Z$=$\pm$1 nuclei to the excited states of the T=0 nucleus situated betweem them. To study the isospin symmetry of these transitions in mass A=54, we have performed two different experiment: 1) High resolution charge exchange reactions at RCNP (Osaka) for the T$_Z$=+1 $\rightarrow$ 0. 2) $\beta$-decay experiment a Louvain la Neuve. \\ The present work shows the first results in the analysis of the $\beta$-decay experiment as part of the Diploma and PhD thesis of Francisco Molina Palacios at Instituto de Fisica Corpuscular in Valencia.

==> plotdata.txt <==
0	0.2676951824
0.001046961374	0.2676512543
0.001957916868	0.2676130879
0.002982381594	0.2675702272
0.004013637138	0.2675271483
0.005039991304	0.2674843401
0.005991552999	0.2674447103
0.006976840017	0.2674037358
0.00799582526	0.2673614242
0.009011542605	0.2673193135
0.01005633274	0.2672760657
0.01097658446	0.2672380304
0.01201256994	0.2671952762
0.01305280927	0.2671524155
0.01405527262	0.2671111768
0.01496560538	0.2670737841
0.01604807908	0.26702939
0.01696507629	0.2669918417
0.01803176204	0.2669482327
0.01897595968	0.266909693
0.02001189413	0.2668674758
0.02099834871	0.2668273403
0.02202761057	0.2667855312
0.02297279427	0.2667471988
0.02399230257	0.2667059182
0.02505128517	0.2666631121
0.02597313263	0.2666259098
0.02696875315	0.266585794
0.02799732656	0.2665444199
0.02900358498	0.2665040121
0.02997719174	0.2664649801
0.03105821606	0.2664217167
0.03202956448	0.2663829099
0.03306668626	0.2663415461
0.03400647273	0.2663041274
0.03503390758	0.2662632879
0.0360006437	0.2662249271
0.0370111615	0.2661848975
0.03799912735	0.2661458292
0.03903343604	0.2661050005
0.04002959824	0.2660657477
0.04104831797	0.2660256772
0.04205860218	0.26598601
0.04298694845	0.2659496229
0.04405093803	0.2659079934
0.045002583	0.2658708269
0.04601723503	0.26583127
0.04698838648	0.2657934772
0.04806672536	0.2657515915
0.0490004876	0.2657153885
0.05006031609	0.2656743731
0.05102623471	0.2656370621
0.05208279788	0.2655963264
0.0529944332	0.265561243
0.05403267943	0.2655213603
0.05503557402	0.2654829097
0.05603781345	0.2654445573
0.05703636582	0.2654064189
0.05799566204	0.2653698484
0.05903268666	0.2653303907
0.06002104632	0.2652928583
0.06106124832	0.2652534351
0.06200288161	0.2652178167
0.06304356268	0.2651785283
0.0640403538	0.2651409725
0.0650347187	0.2651035821
0.06607333669	0.2650646068
0.06702994178	0.2650287809
0.06800963624	0.2649921619
0.06909133533	0.2649518144
0.07007072526	0.2649153596
0.07107233491	0.2648781534
0.07209094612	0.2648403941
0.07302724804	0.2648057561
0.07402531557	0.2647689073
0.07501578574	0.2647324149
0.07607528095	0.2646934633
0.07701023958	0.2646591625
0.07808898775	0.264619671
0.0790624748	0.2645841109
0.08002568935	0.2645489991
0.08106145443	0.2645113238
0.08210140939	0.2644735812
0.08304761443	0.2644393153
0.08405244214	0.2644030041
0.08503305578	0.2643676453
0.08609605132	0.2643294026
0.087015838	0.264296385
0.08807224644	0.2642585469
0.08906532591	0.264223059
0.09004881332	0.2641879924
0.0910330831	0.2641529763
0.09203697597	0.2641173432
0.0931010856	0.2640796625
0.09407676993	0.2640451943
0.09503989564	0.2640112463
0.09606946118	0.263975041
0.09709678544	0.2639390017
0.09801886997	0.2639067287
0.0991111456	0.2638685904
0.1000251112	0.2638367545
0.1010940966	0.2637996074
0.1021143396	0.2637642435
0.1030252951	0.2637327417
0.1040497598	0.2636973984
0.1050810154	0.2636619106
0.1061073696	0.2636266811
0.1070589312	0.263594099
0.1080442183	0.2635604438
0.1090632035	0.2635257251
0.1100789209	0.2634912066
0.111123711	0.263455793
0.1120439627	0.2634246789
0.1130799482	0.2633897399
0.1141201875	0.2633547515
0.1151226509	0.2633211232
0.1160329836	0.2632906619
0.1171154573	0.2632545353
0.1180324545	0.2632240123
0.1190991403	0.2631886004
0.1200433379	0.2631573392
0.1210792724	0.2631231321
0.122065727	0.2630906481
0.1230949888	0.2630568474
0.1240401725	0.2630258918
0.1250596808	0.2629925925
0.1261186634	0.2629581034
0.1270405109	0.2629281636
0.1280361314	0.2628959147
0.1290647048	0.2628626936
0.1300709632	0.2628302872
0.13104457	0.2627990211
0.1321255943	0.2627644079
0.1330969427	0.2627333987
0.1341340645	0.2627003867
0.135073851	0.2626705594
0.1361012858	0.2626380449
0.137068022	0.2626075418
0.1380785397	0.2625757513
0.1390665056	0.2625447635
0.1401008143	0.2625124213
0.1410969765	0.2624813681
0.1421156962	0.2624497095
0.1431259804	0.2624184113
0.1440543267	0.2623897378
0.1451183163	0.262356977
0.1460699613	0.2623277679
0.1470846133	0.2622967218
0.1480557647	0.2622671004
0.1491341036	0.2622343176
0.1500678659	0.262206022
0.1511276943	0.2621740101
0.152093613	0.2621449312
0.1531501761	0.2621132292
0.1540618115	0.2620859647
0.1551000577	0.2620550144
0.1561029523	0.2620252202
0.1571051917	0.2619955461
0.1581037441	0.2619660817
0.1590630403	0.2619378704
0.1601000649	0.2619074779
0.1610884246	0.2618786134
0.1621286266	0.2618483423
0.1630702599	0.2618210351
0.1641109409	0.2617909613
0.1651077321	0.2617622604
0.166102097	0.2617337316
0.1671407149	0.2617040425
0.16809732	0.261676797
0.1690770145	0.2616489929
0.1701587136	0.2616184104
0.1711381035	0.2615908265
0.1721397132	0.2615627214
0.1731583244	0.2615342479
0.1740946263	0.2615081724
0.1750926938	0.2614804794
0.176083164	0.2614531024
0.1771426592	0.2614239339
0.1780776178	0.2613982942
0.179156366	0.2613688284
0.180129853	0.261342346
0.1810930676	0.2613162443
0.1821288327	0.2612882894
0.1831687876	0.2612603395
0.1841149927	0.2612350123
0.1851198204	0.2612082238
0.186100434	0.2611821884
0.1871634296	0.2611540862
0.1880832162	0.2611298713
0.1891396247	0.2611021761
0.1901327042	0.2610762552
0.1911161916	0.2610506938
0.1921004614	0.2610252213
0.1931043542	0.2609993538
0.1941684639	0.2609720596
0.1951441482	0.2609471468
0.1961072739	0.2609226614
0.1971368394	0.2608966046
0.1981641637	0.260870726
0.1990862482	0.2608476023
0.2001785238	0.260820338
0.2010924894	0.2607976312
0.2021614749	0.2607711966
0.2031817179	0.2607460921
0.2040926734	0.2607237801
0.2051171381	0.2606988049
0.2061483936	0.2606737894
0.2071747478	0.2606490182
0.2081263095	0.2606261642
0.2091115965	0.2606026143
0.2101305818	0.2605783814
0.2111462991	0.2605543505
0.2121910892	0.2605297619
0.213111341	0.2605082138
0.2141473264	0.2604840789
0.2151875658	0.2604599768
0.2161900291	0.2604368753
0.2171003619	0.2604160039
0.2181828356	0.2603913189
0.2190998328	0.2603705209
0.2201665185	0.2603464592
0.2211107162	0.2603252788
0.2221466506	0.2603021689
0.2231331052	0.260280288
0.2241623671	0.2602575881
0.2251075508	0.2602368605
0.2261270591	0.26021463
0.2271860417	0.2601916788
0.2281078891	0.2601718163
0.2291035097	0.2601504866
0.2301320831	0.2601285849
0.2311383415	0.2601072904
0.2321119482	0.2600868118
0.2331929726	0.2600642181
0.234164321	0.2600440467
0.2352014428	0.2600226458
0.2361412292	0.2600033754
0.2371686641	0.2599824411
0.2381354002	0.259962871
0.239145918	0.2599425474
0.2401338839	0.2599228088
0.2411681925	0.2599022843
0.2421643547	0.2598826524
0.2431830745	0.2598627143
0.2441933587	0.2598430798
0.2451217049	0.2598251598
0.2461856945	0.2598047657
0.2471373395	0.2597866561
0.2481519915	0.2597674843
0.249123143	0.259749267
0.2502014819	0.2597291918
0.2511352441	0.2597119383
0.2521950726	0.2596925024
0.2531609912	0.2596749253
0.2542175544	0.2596558484
0.2551291897	0.2596395144
0.2561674359	0.2596210548
0.2571703305	0.2596033686
0.25817257	0.2595858369
0.2591711223	0.2595685122
0.2601304185	0.259552003
0.2611674432	0.2595343049
0.2621558028	0.2595175817
0.2631960048	0.259500134
0.2641376381	0.2594844752
0.2651783192	0.2594673197
0.2661751103	0.2594510363
0.2671694752	0.259434938
0.2682080932	0.2594182788
0.2691646983	0.2594030763
0.2701443927	0.2593876477
0.2712260918	0.2593707789
0.2722054818	0.2593556566
0.2732070914	0.2593403401
0.2742257026	0.2593249187
0.2751620045	0.2593108819
0.2761600721	0.2592960657
0.2771505422	0.2592815122
0.2782100375	0.2592661106
0.2791449961	0.2592526624
0.2802237442	0.2592373134
0.2811972313	0.2592236165
0.2821604459	0.259210209
0.2831962109	0.2591959528
0.2842361659	0.2591818077
0.2851823709	0.2591690852
0.2861871986	0.2591557289
0.2871678123	0.2591428484
0.2882308078	0.2591290581
0.2891505945	0.2591172709
0.2902070029	0.2591038998
0.2912000824	0.2590914936
0.2921835698	0.2590793637
0.2931678396	0.2590673808
0.2941717325	0.2590553209
0.2952358421	0.2590427168
0.2962115264	0.2590313228
0.2971746521	0.2590202287
0.2982042177	0.2590085382
0.2992315419	0.258997048
0.3001536265	0.2589868839
0.3012459021	0.2589750272
0.3021598677	0.2589652593
0.3032288531	0.2589540127
0.3042490961	0.2589434584
0.3051600516	0.2589341834
0.3061845164	0.2589239211
0.3072157719	0.2589137714
0.3082421261	0.2589038505
0.3091936878	0.2588948142
0.3101789748	0.2588856221
0.31119796	0.2588762923
0.3122136774	0.2588671719
0.3132584675	0.2588579781
0.3141787192	0.2588500385
0.3152147047	0.2588412784
0.316254944	0.2588326727
0.3172574074	0.2588245608
0.3181677401	0.2588173492
0.3192502138	0.2588089663
0.320167211	0.258802029
0.3212338968	0.2587941495
0.3221780944	0.2587873462
0.3232140289	0.2587800675
0.3242004835	0.258773318
0.3252297453	0.2587664649
0.326174929	0.2587603426
0.3271944373	0.2587539231
0.3282534199	0.2587474582
0.3291752674	0.2587419998
0.3301708879	0.2587362822
0.3311994613	0.2587305699
0.3322057197	0.2587251735
0.3331793265	0.2587201336
0.3342603508	0.2587147476
0.3352316992	0.2587100972
0.336268821	0.2587053303
0.3372086075	0.2587011884
0.3382360423	0.2586968543
0.3392027785	0.258692962
0.3402132963	0.2586890868
0.3412012621	0.2586854897
0.3422355708	0.2586819279
0.343231733	0.2586786955
0.3442504527	0.2586755916
0.3452607369	0.2586727156
0.3461890832	0.2586702512
0.3472530728	0.2586676375
0.3482047178	0.2586654912
0.3492193698	0.2586634028
0.3501905212	0.2586615979
0.3512688601	0.2586598172
0.3522026224	0.2586584657
0.3532624508	0.2586571469
0.3542283695	0.258656145
0.3552849326	0.2586552684
0.356196568	0.2586546969
0.3572348142	0.2586542555
0.3582377088	0.2586540418
0.3592399482	0.2586540377
0.3602385006	0.2586542429
0.3611977968	0.2586546374
0.3622348214	0.2586552823
0.3632231811	0.2586561091
0.3642633831	0.2586572037
0.3652050164	0.2586583939
0.3662456974	0.2586599305
0.3672424886	0.258661621
0.3682368535	0.2586635214
0.3692754714	0.2586657356
0.3702320765	0.2586679829
0.371211771	0.2586704921
0.3722934701	0.2586735074
0.37327286	0.2586764603
0.3742744697	0.2586796999
0.3752930809	0.2586832234
0.3762293828	0.2586866665
0.3772274503	0.2586905533
0.3782179205	0.2586946321
0.3792774157	0.2586992407
0.3802123743	0.2587035191
0.3812911225	0.2587087031
0.3822646096	0.2587136098
0.3832278241	0.258718679
0.3842635892	0.2587243689
0.3853035441	0.2587303319
0.3862497492	0.2587359759
0.3872545769	0.2587421985
0.3882351905	0.2587484994
0.3892981861	0.2587555855
0.3902179728	0.2587619325
0.3912743812	0.2587694701
0.3922674607	0.2587767984
0.3932509481	0.2587842887
0.3942352179	0.2587920177
0.3952391107	0.2588001416
0.3963032204	0.2588090195
0.3972789047	0.2588174019
0.3982420304	0.2588259045
0.3992715959	0.2588352455
0.4002989202	0.2588448264
0.4012210047	0.2588536483
0.4023132804	0.2588643719
0.4032272459	0.2588735736
0.4042962314	0.2588846017
0.4053164744	0.258895395
0.4062274299	0.2589052545
0.4072518946	0.258916594
0.4082831501	0.2589282788
0.4093095043	0.2589401782
0.410261066	0.2589514523
0.411246353	0.2589633721
0.4122653383	0.2589759642
0.4132810556	0.2589887848
0.4143258458	0.2590022537
0.4152460975	0.2590143543
0.4162820829	0.2590282438
0.4173223223	0.2590424761
0.4183247856	0.2590564637
0.4192351184	0.2590693982
0.4203175921	0.2590850677
0.4212345893	0.2590985885
0.4223012751	0.2591146024
0.4232454727	0.2591290351
0.4242814071	0.2591451497
0.4252678617	0.2591607677
0.4262971236	0.2591773486
0.4272423073	0.2591928328
0.4282618156	0.2592098122
0.4293207982	0.2592277556
0.4302426456	0.2592436308
0.4312382662	0.2592610445
0.4322668396	0.2592793282
0.433273098	0.2592975053
0.4342467048	0.2593153668
0.4353277291	0.2593355163
0.4362990775	0.2593539077
0.4373361993	0.2593738447
0.4382759857	0.2593921795
0.4393034206	0.2594125182
0.4402701567	0.2594319368
0.4412806745	0.2594525279
0.4422686404	0.2594729502
0.443302949	0.2594946399
0.4442991112	0.2595158302
0.445317831	0.2595378067
0.4463281152	0.2595599085
0.4472564615	0.2595804886
0.448320451	0.2596043964
0.449272096	0.259626071
0.450286748	0.259649485
0.4512578995	0.2596721906
0.4523362384	0.2596977423
0.4532700006	0.2597201585
0.4543298291	0.2597459292
0.4552957477	0.2597697214
0.4563523109	0.2597960811
0.4572639462	0.2598191073
0.4583021924	0.2598456514
0.459305087	0.2598716164
0.4603073265	0.2598978849
0.4613058788	0.2599243766
0.4622651751	0.2599501289
0.4633021997	0.2599783023
0.4642905593	0.2600054783
0.4653307613	0.2600344237
0.4662723946	0.2600609318
0.4673130757	0.2600905675
0.4683098668	0.2601192888
0.4693042317	0.2601482687
0.4703428497	0.2601788903
0.4712994548	0.2602074135
0.4722791492	0.2602369441
0.4733608483	0.2602699262
0.4743402383	0.2603001313
0.4753418479	0.26033136
0.4763604591	0.2603634713
0.477296761	0.2603933026
0.4782948286	0.2604254354
0.4792852988	0.2604576655
0.480344794	0.2604925204
0.4812797526	0.260523605
0.4823585008	0.2605598523
0.4833319878	0.2605929159
0.4842952024	0.2606259619
0.4853309674	0.2606618662
0.4863709224	0.2606983026
0.4873171274	0.2607317927
0.4883219552	0.2607677123
0.4893025688	0.26080312
0.4903655643	0.2608418987
0.491285351	0.2608757875
0.4923417594	0.2609150946
0.4933348389	0.2609524219
0.4943183263	0.26098975
0.4953025961	0.2610274695
0.496306489	0.2610663155
0.4973705986	0.2611079064
0.4983462829	0.261146418
0.4993094086	0.2611847892
0.5003389742	0.2612261996
0.5013662984	0.2612679255
0.502288383	0.2613057238
0.5033806586	0.261350925
0.5042946242	0.2613891044
0.5053636096	0.2614341741
0.5063838526	0.2614776078
0.5072948081	0.2615167363
0.5083192729	0.2615611338
0.5093505284	0.2616062481
0.5103768826	0.2616515709
0.5113284443	0.2616939697
0.5123137313	0.261738257
0.5133327165	0.2617844738
0.5143484339	0.2618309641
0.515393224	0.2618792266
0.5163134757	0.2619221087
0.5173494612	0.2619708034
0.5183897005	0.2620201472
0.5193921639	0.2620681271
0.5203024966	0.262112063
0.5213849703	0.2621647622
0.5223019676	0.2622097939
0.5233686533	0.2622626272
0.5243128509	0.2623097999
0.5253487854	0.2623619969
0.52633524	0.2624121318
0.5273645018	0.2624648927
0.5283096855	0.2625137507
0.5293291938	0.2625668897
0.5303881764	0.2626225709
0.5313100239	0.2626714457
0.5323056444	0.2627246563
0.5333342178	0.2627800932
0.5343404762	0.262834787
0.535314083	0.262888141
0.5363951073	0.2629478851
0.5373664557	0.263002022
0.5384035775	0.2630603016
0.539343364	0.263113539
0.5403707988	0.2631722089
0.541337535	0.2632278605
0.5423480528	0.2632864988
0.5433360186	0.2633442916
0.5443703273	0.2634052883
0.5453664895	0.2634645145
0.5463852092	0.2635255706
0.5473954934	0.2635866114
0.5483238397	0.2636431343
0.5493878293	0.2637084281
0.5503394743	0.2637672932
0.5513541263	0.2638305425
0.5523252777	0.2638915529
0.5534036166	0.2639598417
0.5543373789	0.26401944
0.5553972074	0.2640876105
0.556363126	0.2641502298
0.5574196891	0.2642192626
0.5583313245	0.2642792795
0.5593695707	0.2643481457
0.5603724653	0.2644151893
0.5613747047	0.2644827044
0.5623732571	0.2645504859
0.5633325533	0.2646160891
0.5643695779	0.2646875467
0.5653579376	0.2647561746
0.5663981396	0.2648289571
0.5673397729	0.2648953358
0.5683804539	0.2649692446
0.5693772451	0.2650405784
0.57037161	0.2651122698
0.571410228	0.2651877211
0.572366833	0.2652577317
0.5733465275	0.2653299489
0.5744282266	0.2654102957
0.5754076165	0.2654835986
0.5764092262	0.2655591135
0.5774278374	0.2656364823
0.5783641393	0.2657081108
0.5793622068	0.2657850066
0.580352677	0.265861873
0.5814121722	0.2659447124
0.5823471308	0.2660183463
0.583425879	0.2661039273
0.5843993661	0.2661817332
0.5853625806	0.2662592584
0.5863983457	0.2663432257
0.5874383007	0.2664281644
0.5883845057	0.2665059989
0.5893893334	0.2665892354
0.590369947	0.2666710446
0.5914329426	0.2667603758
0.5923527293	0.2668382198
0.5934091377	0.2669282567
0.5944022172	0.2670135138
0.5953857046	0.2670985404
0.5963699744	0.2671842285
0.5973738672	0.2672722402
0.5984379769	0.267366213
0.5994136612	0.2674529969
0.6003767869	0.2675392485
0.6014063524	0.267632096
0.6024336767	0.26772541
0.6033557612	0.2678097368
0.6044480369	0.2679103317
0.6053620024	0.2679950943
0.6064309879	0.268094919
0.6074512309	0.2681908846
0.6083621864	0.2682771453
0.6093866511	0.2683748055
0.6104179067	0.2684738131
0.6114442608	0.2685730511
0.6123958225	0.2686656856
0.6133811095	0.2687622435
0.6144000948	0.2688627926
0.6154158121	0.2689637201
0.6164606023	0.2690682705
0.617380854	0.2691609785
0.6184168395	0.2692660441
0.6194570788	0.2693722896
0.6204595421	0.2694753903
0.6213698749	0.2695696255
0.6224523486	0.2696824401
0.6233693458	0.269778658
0.6244360316	0.2698913355
0.6253802292	0.2699917538
0.6264161636	0.2701026667
0.6274026182	0.2702090039
0.6284318801	0.2703207105
0.6293770638	0.2704239747
0.6303965721	0.2705360958
0.6314555547	0.2706533721
0.6323774021	0.2707561406
0.6333730227	0.2708678471
0.6344015961	0.2709840336
0.6354078545	0.2710984735
0.6363814613	0.2712099326
0.6374624856	0.2713345381
0.638433834	0.271447268
0.6394709558	0.2715684365
0.6404107422	0.2716789554
0.6414381771	0.2718005718
0.6424049132	0.2719157609
0.643415431	0.2720369565
0.6444033969	0.2721562319
0.6454377056	0.2722819382
0.6464338678	0.2724038211
0.6474525875	0.2725292937
0.6484628717	0.2726545606
0.649391218	0.2727704034
0.6504552075	0.2729040437
0.6514068525	0.273024366
0.6524215045	0.2731534841
0.653392656	0.2732778726
0.6544709949	0.2734169192
0.6554047571	0.2735381176
0.6564645856	0.2736765775
0.6574305042	0.2738036053
0.6584870674	0.273943473
0.6593987027	0.2740649312
0.6604369489	0.2742041387
0.6614398435	0.2743395018
0.662442083	0.2744756607
0.6634406353	0.2746122029
0.6643999316	0.274744213
0.6654369562	0.2748878462
0.6664253158	0.2750256403
0.6674655178	0.2751716176
0.6684071511	0.2753046121
0.6694478322	0.2754525411
0.6704446233	0.2755951669
0.6714389882	0.2757383632
0.6724776062	0.2758889166
0.6734342113	0.2760284768
0.6744139058	0.2761723
0.6754956048	0.2763321557
0.6764749948	0.2764778552
0.6774766044	0.2766278128
0.6784952156	0.2767813093
0.6794315176	0.2769232915
0.6804295851	0.2770755829
0.6814200553	0.2772276827
0.6824795505	0.2773914557
0.6834145091	0.2775369052
0.6844932573	0.2777058103
0.6854667443	0.2778592392
0.6864299589	0.2780119932
0.6874657239	0.278177307
0.6885056789	0.278344395
0.6894518839	0.2784973887
0.6904567117	0.2786608774
0.6914373253	0.2788214414
0.6925003208	0.2789966339
0.6934201075	0.2791491864
0.694476516	0.2793255068
0.6954695954	0.2794923441
0.6964530828	0.2796586143
0.6974373526	0.2798260637
0.6984412455	0.2799979366
0.6995053551	0.2801813229
0.7004810394	0.2803505656
0.7014441652	0.2805186641
0.7024737307	0.2806995015
0.703501055	0.2808811298
0.7044231395	0.2810451656
0.7055154151	0.2812407264
0.7064293807	0.2814054093
0.7074983661	0.2815992421
0.7085186091	0.2817854686
0.7094295646	0.2819527697
0.7104540294	0.2821420773
0.7114852849	0.2823338876
0.7125116391	0.2825260372
0.7134632008	0.2827053062
0.7144484878	0.2828920734
0.715467473	0.2830864604
0.7164831904	0.2832814788
0.7175279805	0.2834833946
0.7184482322	0.2836623539
0.7194842177	0.2838650734
0.720524457	0.2840699698
0.7215269204	0.2842687084
0.7224372531	0.2844502798
0.7235197268	0.2846675541
0.7244367241	0.2848527841
0.7255034098	0.2850696098
0.7264476074	0.2852627644
0.7274835419	0.2854760199
0.7284699965	0.2856803953
0.7294992583	0.2858950064
0.730444442	0.2860933235
0.7314639503	0.2863085714
0.7325229329	0.2865336314
0.7334447804	0.2867307806
0.7344404009	0.2869450052
0.7354689743	0.2871677449
0.7364752327	0.2873870624
0.7374488395	0.2876005994
0.7385298638	0.2878392456
0.7395012122	0.2880550797
0.740538334	0.2882870012
0.7414781205	0.2884984783
0.7425055553	0.2887311259
0.7434722915	0.2889514183
0.7444828093	0.2891831364
0.7454707751	0.2894111245
0.7465050838	0.2896513437
0.747501246	0.2898841994
0.7485199657	0.2901238561
0.7495302499	0.2903630646
0.7504585962	0.2905842299
0.7515225858	0.2908393198
0.7524742308	0.2910689411
0.7534888828	0.2913153
0.7544600342	0.2915525901
0.7555383731	0.291817793
0.7564721354	0.2920489134
0.7575319639	0.2923129062
0.7584978825	0.2925550629
0.7595544456	0.292821655
0.760466081	0.2930531249
0.7615043272	0.2933183844
0.7625072218	0.2935762836
0.7635094612	0.2938356665
0.7645080136	0.2940957489
0.7654673098	0.2943471715
0.7665043344	0.2946207025
0.7674926941	0.2948830879
0.7685328961	0.2951610303
0.7694745294	0.2954142325
0.7705152104	0.2956958464
0.7715120016	0.2959673457
0.7725063665	0.2962399139
0.7735449845	0.2965264699
0.7745015895	0.2967920889
0.775481284	0.2970658106
0.7765629831	0.297370034
0.777542373	0.2976473084
0.7785439827	0.29793268
0.7795625939	0.2982247821
0.7804988958	0.2984949702
0.7814969633	0.2987847761
0.7824874335	0.2990742186
0.7835469287	0.2993858786
0.7844818873	0.2996626741
0.7855606355	0.2999841142
0.7865341226	0.3002761112
0.7874973371	0.3005668345
0.7885331022	0.3008814754
0.7895730572	0.3011995101
0.7905192622	0.3014907342
0.7915240899	0.3018019548
0.7925047035	0.3021076292
0.7935676991	0.3024411787
0.7944874858	0.3027316477
0.7955438942	0.3030674015
0.7965369737	0.3033851286
0.7975204611	0.3037018076
0.7985047309	0.3040207662
0.7995086237	0.3043481881
0.8005727334	0.3046975868
0.8015484177	0.3050200801
0.8025115434	0.3053404343
0.8035411089	0.3056851139
0.8045684332	0.3060313526
0.8054905177	0.3063441012
0.8065827934	0.3067170142
0.807496759	0.3070310982
0.8085657444	0.3074008395
0.8095859874	0.3077561373
0.8104969429	0.308075384
0.8115214076	0.30843669
0.8125526632	0.3088028459
0.8135790173	0.3091697256
0.814530579	0.3095120821
0.815515866	0.3098688316
0.8165348513	0.310240218
0.8175505686	0.310612896
0.8185953588	0.3109988471
0.8195156105	0.3113409981
0.820551596	0.3117286686
0.8215918353	0.3121206037
0.8225942986	0.3125008594
0.8235046314	0.3128483553
0.8245871051	0.3132642916
0.8255041023	0.3136189814
0.8265707881	0.314034288
0.8275149857	0.3144043616
0.8285509202	0.3148130655
0.8295373747	0.3152048688
0.8305666366	0.3156164207
0.8315118203	0.3159968427
0.8325313286	0.3164098705
0.8335903112	0.3168418706
0.8345121586	0.3172204191
0.8355077792	0.3176318862
0.8365363526	0.3180598554
0.837542611	0.3184813975
0.8385162178	0.3188919722
0.8395972421	0.3193509936
0.8405685905	0.3197662924
0.8416057123	0.3202127117
0.8425454987	0.3206199292
0.8435729336	0.3210680804
0.8445396697	0.3214925957
0.8455501875	0.3219393026
0.8465381534	0.322378994
0.8475724621	0.3228424639
0.8485686243	0.3232919142
0.849587344	0.323754686
0.8505976282	0.3242167906
0.8515259745	0.3246442167
0.852589964	0.3251374193
0.853541609	0.3255815767
0.854556261	0.3260583189
0.8555274125	0.3265177177
0.8566057514	0.3270313972
0.8575395136	0.3274792702
0.8585993421	0.3279910841
0.8595652607	0.3284607895
0.8606218239	0.3289781438
0.8615334592	0.3294275543
0.8625717054	0.3299428168
0.8635746	0.330444037
0.8645768395	0.330948396
0.8655753918	0.3314543733
0.8665346881	0.3319437506
0.8675717127	0.3324764379
0.8685600723	0.3329876927
0.8696002743	0.3335295534
0.8705419076	0.334023446
0.8715825887	0.3345730547
0.8725793798	0.3351032205
0.8735737447	0.3356357688
0.8746123627	0.3361959667
0.8755689678	0.3367155285
0.8765486623	0.337251237
0.8776303613	0.3378469967
0.8786097513	0.3383903098
0.8796113609	0.3389498164
0.8806299721	0.3395228642
0.8815662741	0.3400532329
0.8825643416	0.3406224449
0.8835548118	0.3411912899
0.884614307	0.3418041874
0.8855492656	0.3423488607
0.8866280138	0.3429817862
0.8876015008	0.3435571122
0.8885647154	0.3441302839
0.8896004804	0.3447510109
0.8906404354	0.3453788577
0.8915866404	0.3459541517
0.8925914682	0.3465693449
0.8935720818	0.3471739753
0.8946350773	0.3478341972
0.895554864	0.3484095329
0.8966112725	0.3490750145
0.8976043519	0.3497052105
0.8985878393	0.3503337587
0.8995721091	0.350967267
0.900576002	0.3516180402
0.9016401116	0.3523130033
0.9026157959	0.3529549184
0.9035789217	0.3535930205
0.9046084872	0.3542800708
0.9056358115	0.3549707469
0.906557896	0.3555950632
0.9076501716	0.3563400354
0.9085641372	0.3569679523
0.9096331226	0.357707688
0.9106533656	0.3584190858
0.9115643211	0.3590587679
0.9125887859	0.3597832589
0.9136200414	0.3605180535
0.9146463956	0.3612548845
0.9155979573	0.3619429911
0.9165832443	0.3626605678
0.9176022295	0.363408172
0.9186179469	0.3641589777
0.919662737	0.364937158
0.9205829887	0.3656275648
0.9216189742	0.3664104349
0.9226592135	0.3672025774
0.9236616769	0.367971748
0.9245720096	0.3686751982
0.9256544833	0.3695178783
0.9265714806	0.3702370615
0.9276381663	0.3710798395
0.9285823639	0.3718314488
0.9296182984	0.3726621954
0.930604753	0.373459258
0.9316340148	0.3742971995
0.9325791985	0.3750723979
0.9335987068	0.3759147322
0.9346576894	0.3767965295
0.9355795369	0.3775698675
0.9365751574	0.3784111371
0.9376037308	0.3792868981
0.9386099893	0.3801502538
0.939583596	0.3809918573
0.9406646203	0.3819335942
0.9416359688	0.382786378
0.9426730905	0.3837038554
0.943612877	0.3845414769
0.9446403118	0.3854640776
0.945607048	0.3863387707
0.9466175658	0.3872599746
0.9476055316	0.3881674942
0.9486398403	0.3891249296
0.9496360025	0.3900542197
0.9506547222	0.3910118891
0.9516650064	0.3919690188
0.9525933527	0.3928550653
0.9536573423	0.3938783489
0.9546089873	0.3948006802
0.9556236393	0.3957915211
0.9565947908	0.3967471378
0.9576731296	0.3978166154
0.9586068919	0.3987498964
0.9596667204	0.3998173378
0.960632639	0.4007978151
0.9616892021	0.4018786985
0.9626008375	0.4028184267
0.9636390837	0.403896757
0.9646419783	0.4049466198
0.9656442177	0.4060039651
0.9666427701	0.4070656112
0.9676020663	0.4080932852
0.9686390909	0.4092128599
0.9696274506	0.4102883131
0.9706676526	0.4114291272
0.9716092859	0.4124698212
0.972649967	0.4136288828
0.9736467581	0.414747898
0.974641123	0.4158728778
0.975679741	0.417057269
0.976636346	0.4181566557
0.9776160405	0.4192911168
0.9786977396	0.4205538192
0.9796771295	0.4217063357
0.9806787392	0.4228941639
0.9816973504	0.4241117395
0.9826336523	0.4252395256
0.9836317198	0.4264508528
0.98462219	0.427662365
0.9856816852	0.428968768
0.9866166438	0.43013067
0.987695392	0.4314819075
0.9886688791	0.4327111673
0.9896320936	0.4339367526
0.9906678587	0.4352650563
0.9917078137	0.4366096763
0.9926540187	0.4378426902
0.9936588464	0.4391622055
0.9946394601	0.4404600471
0.9957024556	0.4418783153
0.9966222423	0.4431151586
0.9976786507	0.4445468575
0.9986717302	0.4459036825
0.9996552176	0.4472579546
1.000639487	0.4486239078
1.00164338	0.450028115
1.00270749	0.4515288107
1.003683174	0.4529159875
1.0046463	0.4542958964
1.005675865	0.4557827299
1.00670319	0.4572785192
1.007625274	0.4586315421
1.00871755	0.4602472182
1.009631515	0.4616100047
1.010700501	0.4632166111
1.011720744	0.4647628213
1.012631699	0.466154113
1.013656164	0.4677309457
1.01468742	0.4693313711
1.015713774	0.4709374041
1.016665336	0.4724382884
1.017650623	0.4740045302
1.018669608	0.4756374772
1.019685325	0.477278608
1.020730115	0.4789808293
1.021650367	0.4804921177
1.022686352	0.482207016
1.023726592	0.4839435317
1.024729055	0.4856309454
1.025639388	0.4871752642
1.026721862	0.4890266046
1.027638859	0.4906078032
1.028705545	0.4924621201
1.029649742	0.4941171052
1.030685677	0.4959477341
1.031672131	0.4977055148
1.032701393	0.4995549092
1.033646577	0.5012671686
1.034666085	0.5031291918
1.035725068	0.5050801072
1.036646915	0.5067924718
1.037642536	0.5086567617
1.038671109	0.5105991718
1.039677368	0.5125157696
1.040650974	0.5143857242
1.041731999	0.5164801157
1.042703347	0.5183784796
1.043740469	0.5204227956
1.044680255	0.5222909573
1.04570769	0.5243506456
1.046674426	0.5263053437
1.047684944	0.5283660793
1.04867291	0.5303983436
1.049707219	0.5325447307
1.050703381	0.534630364
1.0517221	0.5367821492
1.052732385	0.5389352629
1.053660731	0.5409307786
1.054724721	0.5432381879
1.055676366	0.5453205945
1.056691018	0.5475605195
1.057662169	0.5497236583
1.058740508	0.5521479126
1.05967427	0.5542664183
1.060734099	0.556692937
1.061700017	0.5589251032
1.06275658	0.5613896377
1.063668216	0.5635356136
1.064706462	0.566001956
1.065709357	0.5684072277
1.066711596	0.5708337597
1.067710148	0.5732744086
1.068669445	0.5756410989
1.069706469	0.5782241684
1.070694829	0.5807101921
1.071735031	0.5833525049
1.072676664	0.5857676918
1.073717345	0.5884630518
1.074714136	0.5910708715
1.075708501	0.5936982424
1.076747119	0.5964706208
1.077703724	0.599049884
1.078683419	0.6017174718
1.079765118	0.604693969
1.080744508	0.6074176409
1.081746117	0.6102318069
1.082764729	0.6131240206
1.083701031	0.6158099213
1.084699098	0.6187023952
1.085689568	0.6216033492
1.086749063	0.6247407039
1.087684022	0.6275391977
1.08876277	0.6308035661
1.089736257	0.6337826301
1.090699472	0.6367618451
1.091735237	0.6400011494
1.092775192	0.6432914589
1.093721397	0.6463187621
1.094726225	0.6495693296
1.095706838	0.6527776698
1.096769834	0.6562965922
1.097689621	0.6593765369
1.098746029	0.6629549094
1.099739108	0.6663594312
1.100722596	0.6697706518
1.101706866	0.6732247644
1.102710758	0.6767899284
1.103774868	0.6806163638
1.104750552	0.6841685546
1.105713678	0.6877168392
1.106743244	0.6915567194
1.107770568	0.6954374075
1.108692652	0.6989631871
1.109784928	0.703192941
1.110698894	0.7067773957
1.111767879	0.7110231107
1.112788122	0.7151298756
1.113699078	0.7188427113
1.114723542	0.7230710148
1.115754798	0.7273849354
1.116781152	0.7317368851
1.117732714	0.7358248995
1.118718001	0.7401127986
1.119736986	0.744607358
1.120752703	0.7491494408
1.121797494	0.7538873665
1.122717745	0.7581169284
1.123753731	0.7629428746
1.12479397	0.7678587008
1.125796433	0.7726638005
1.126706766	0.7770860688
1.12778924	0.7824188421
1.128706237	0.78700075
1.129772923	0.7924063795
1.13071712	0.7972606048
1.131753055	0.8026628826
1.132739509	0.8078829273
1.133768771	0.8134099311
1.134713955	0.8185592296
1.135733463	0.8241942216
1.136792446	0.8301379565
1.137714293	0.8353886338
1.138709914	0.8411412297
1.139738487	0.8471751072
1.140744746	0.8531692729
1.141718353	0.8590565188
1.142799377	0.8656962911
1.143770725	0.8717567376
1.144807847	0.8783281496
1.145747634	0.8843743202
1.146775068	0.8910859282
1.147741804	0.8974997944
1.148752322	0.9043085642
1.149740288	0.9110706375
1.150774597	0.9182636842
1.151770759	0.9253037116
1.152789479	0.9326194287
1.153799763	0.9399930563
1.154728109	0.9468747607
1.155792099	0.9548894866
1.156743744	0.962175637
1.157758396	0.9700691102
1.158729547	0.9777473241
1.159807886	0.9864170618
1.160741648	0.994049378
1.161801477	1.002855591
1.162767395	1.011017041
1.163823959	1.020095524
1.164735594	1.028058174
1.16577384	1.037275772
1.166776735	1.046333303
1.167778974	1.055539053
1.168777527	1.064867343
1.169736823	1.073978946
1.170773847	1.083997637
1.171762207	1.093712784
1.172802409	1.104116882
1.173744042	1.113697006
1.174784723	1.124467601
1.175781515	1.134967636
1.176775879	1.145624997
1.177814497	1.156955852
1.178771103	1.167575849
1.179750797	1.178638774
1.180832496	1.191077601
1.181811886	1.202547164
1.182813496	1.214485099
1.183832107	1.226846208
1.184768409	1.238408818
1.185766476	1.250950018
1.186756947	1.263620622
1.187816442	1.277427715
1.1887514	1.289834267
1.189830149	1.30441378
1.190316892	1.311086867
1.190803636	1.317819697
1.191044439	1.321172876
1.191285243	1.324540914
1.191405645	1.32623053
1.191526046	1.327923891
1.191586247	1.328771978
1.191646448	1.329621005
1.191676549	1.330045872
1.191706649	1.330470974
1.19173675	1.330896311
1.19176685	2.320615939
1.192284733	2.32157635
1.192802615	2.322545759
1.19384257	2.324515834
1.194788775	2.326330329
1.195793603	2.328273947
1.196774217	2.330181348
1.197837212	2.332254018
1.198756999	2.334046168
1.199813407	2.336096621
1.200806487	2.338010342
1.201789974	2.339886408
1.202774244	2.341739014
1.203778137	2.343596724
1.204842246	2.345523751
1.205817931	2.347246121
1.206781056	2.348898469
1.207810622	2.350605482
1.208837946	2.352240436
1.209760031	2.353643532
1.210852306	2.355218781
1.211766272	2.356457891
1.212835257	2.357807548
1.2138555	2.358987047
1.214766456	2.359943351
1.215790921	2.360901373
1.216822176	2.361730951
1.21784853	2.362412393
1.218800092	2.3629067
1.219785379	2.363269814
1.220804364	2.363475841
1.221820082	2.363498531
1.222864872	2.363319231
1.223785123	2.36298061
1.224821109	2.362384559
1.225861348	2.361543388
1.226863812	2.360488721
1.227774144	2.359311568
1.228856618	2.357624367
1.229773615	2.355937274
1.230840301	2.353660098
1.231784499	2.351346654
1.232820433	2.348468642
1.233806888	2.34537966
1.23483615	2.341774147
1.235781333	2.338100704
1.236800842	2.333728435
1.237859824	2.328711998
1.238781672	2.323930184
1.239777292	2.318308948
1.240805866	2.311977621
1.241812124	2.305240785
1.242785731	2.298184505
1.243866755	2.289696491
1.244838104	2.281452333
1.245875225	2.271970164
1.246815012	2.262740508
1.247842447	2.251920388
1.248809183	2.241008062
1.249819701	2.228803898
1.250807666	2.216043312
1.251841975	2.201759919
1.252838137	2.18706269
1.253856857	2.171027522
1.254867141	2.154068531
1.255795487	2.13750961
1.256859477	2.117322252
1.257811122	2.098116322
1.258825774	2.076379212
1.259796926	2.054293922
1.260875264	2.028225192
1.261809027	2.004268553
1.262868855	1.975438054
1.263834774	1.947564553
1.264891337	1.915235335
1.265802972	1.885715315
1.266841218	1.850163447
1.267844113	1.813765543
1.268846352	1.77526239
1.269844905	1.734670027
1.270804201	1.693464434
1.271841226	1.646353134
1.272829585	1.598835936
1.273869787	1.545913708
1.274811421	1.495290406
1.275852102	1.436172891
1.276848893	1.376256804
1.277843258	1.313096855
1.278881876	1.243306837
1.279838481	1.17538212
1.280818175	1.101991845
1.281899874	1.016205938
1.282879264	0.9339808551
1.283880874	0.8451528947
1.284899485	0.7496205933
1.285835787	0.6569216676
1.286833855	0.5526582544
1.287824325	0.4433115141
1.28888382	0.3194750736
1.289818779	0.2039489155
1.290897527	0.0657287375
1.291871014	0.0657287375
1.292834228	0.0657287375
1.293869993	0.0657287375
1.294909948	0.0657287375
1.295856153	0.0657287375
1.296860981	0.0657287375
1.297841595	0.0657287375
1.29890459	0.0657287375
1.299824377	0.0657287375
1.300880785	0.0657287375
1.301873865	0.0657287375
1.302857352	0.0657287375
1.303841622	0.0657287375
1.304845515	0.0657287375
1.305909625	0.0657287375
1.306885309	0.0657287375
1.307848435	0.0657287375
1.308878	0.0657287375
1.309905324	0.0657287375
1.310827409	0.0657287375
1.311919685	0.0657287375
1.31283365	0.0657287375
1.313902636	0.0657287375
1.314922879	0.0657287375
1.315833834	0.0657287375
1.316858299	0.0657287375
1.317889554	0.0657287375
1.318915909	0.0657287375
1.31986747	0.0657287375
1.320852757	0.0657287375
1.321871743	0.0657287375
1.32288746	0.0657287375
1.32393225	0.0657287375
1.324852502	0.0657287375
1.325888487	0.0657287375
1.326928727	0.0657287375
1.32793119	0.0657287375
1.328841523	0.0657287375
1.329923996	0.0657287375
1.330840994	0.0657287375
1.331907679	0.0657287375
1.332851877	0.0657287375
1.333887811	0.0657287375
1.334874266	0.0657287375
1.335903528	0.0657287375
1.336848712	0.0657287375
1.33786822	0.0657287375
1.338927202	0.0657287375
1.33984905	0.0657287375
1.34084467	0.0657287375
1.341873244	0.0657287375
1.342879502	0.0657287375
1.343853109	0.0657287375
1.344934133	0.0657287375
1.345905482	0.0657287375
1.346942604	0.0657287375
1.34788239	0.0657287375
1.348909825	0.0657287375
1.349876561	0.0657287375
1.350887079	0.0657287375
1.351875045	0.0657287375
1.352909353	0.0657287375
1.353905516	0.0657287375
1.354924235	0.0657287375
1.355934519	0.0657287375
1.356862866	0.0657287375
1.357926855	0.0657287375
1.3588785	0.0657287375
1.359893152	0.0657287375
1.360864304	0.0657287375
1.361942643	0.0657287375
1.362876405	0.0657287375
1.363936233	0.0657287375
1.364902152	0.0657287375
1.365958715	0.0657287375
1.36687035	0.0657287375
1.367908597	0.0657287375
1.368911491	0.0657287375
1.369913731	0.0657287375
1.370912283	0.0657287375
1.371871579	0.0657287375
1.372908604	0.0657287375
1.373896964	0.0657287375
1.374937166	0.0657287375
1.375878799	0.0657287375
1.37691948	0.0657287375
1.377916271	0.0657287375
1.378910636	0.0657287375
1.379949254	0.0657287375
1.380905859	0.0657287375
1.381885554	0.0657287375
1.382967253	0.0657287375
1.383946643	0.0657287375
1.384948252	0.0657287375
1.385966863	0.0657287375
1.386903165	0.0657287375
1.387901233	0.0657287375
1.388891703	0.0657287375
1.389951198	0.0657287375
1.390886157	0.0657287375
1.391964905	0.0657287375
1.392938392	0.0657287375
1.393901607	0.0657287375
1.394937372	0.0657287375
1.395977327	0.0657287375
1.396923532	0.0657287375
1.397928359	0.0657287375
1.398908973	0.0657287375
1.399971969	0.06572873998
1.400891755	0.06572917416
1.401948164	0.06580513617
1.402941243	0.0703334101
1.403924731	0.1952950611
1.404416865	0.591203337
1.404909	1.845894306
1.405159974	3.160348949
1.405410947	5.199417548
1.40566192	8.192664221
1.405912893	12.34291969
1.406045907	15.05629639
1.406178921	18.13031075
1.406311934	21.55038854
1.406444948	25.28425595
1.406577962	29.2804383
1.406710975	33.46784409
1.406843989	37.75665697
1.406977003	42.04066655
1.407098963	45.8630881
1.407220924	49.48433256
1.407342884	52.80571839
1.407464845	55.73159842
1.407708766	60.05648773
1.407952687	61.9207126
1.408193469	61.11149579
1.40843425	57.77110016
1.408554641	55.27027308
1.408675031	52.31148542
1.408795422	48.98090466
1.408915813	45.37124781
1.409044509	41.31143641
1.409173204	37.15492828
1.4093019	33.00798532
1.409430596	28.96529663
1.409559291	25.1069087
1.409687987	21.49635093
1.409816683	18.17993921
1.409945378	15.18714876
1.41020221	10.2237533
1.410459041	6.553322905
1.410715872	3.999720688
1.410972703	2.324419415
1.411433745	0.7758580168
1.411894787	0.2211387291
1.412987063	0.006018357135
1.413901028	0.0001492710917
1.414970014	8.998574882e-07
1.415990257	3.102420769e-09
1.416901212	1.021363776e-11
1.417925677	7.896556729e-15
1.418956933	2.648766290e-18
1.419983287	4.211633288e-22
1.420934849	6.295340620e-26
1.421920136	3.389405109e-30
1.422939121	6.105592739e-35
1.423954838	5.285913055e-40
1.424999628	1.473278028e-45
1.42591988	9.634650087e-51
1.426955865	6.613149905e-57
1.427996105	1.919673077e-63
1.428998568	4.498538036e-70
1.429908901	2.245565276e-76
1.430991375	3.235308572e-84
1.431908372	3.727385168e-91
1.432975058	1.441740934e-99
1.433919255	2.547197739e-107
1.43495519	3.707162328e-116
1.435941644	6.795883202e-125
1.436970906	2.407659470e-134
1.43791609	2.522681382e-143
1.438935598	2.470876468e-153
1.439994581	4.377132833e-164
1.440916428	9.710376529e-174
1.441912049	1.789379062e-184
1.442940622	6.713896547e-196
1.443946881	2.083462254e-207
1.444920487	7.465014336e-219
1.446001512	6.399259195e-232
1.44697286	5.537403649e-244
1.448009982	3.369788220e-257
1.448949768	1.788429315e-269
1.449977203	3.209394839e-283
1.450943939	1.825726149e-296
1.451954457	0
1.452942423	0
1.453976732	0
1.454972894	0
1.455991613	0
1.457001898	0
1.457930244	0
1.458994234	0
1.459945879	0
1.460960531	0
1.461931682	0
1.463010021	0
1.463943783	0
1.465003612	0
1.46596953	0
1.467026093	0
1.467937729	0
1.468975975	0
1.46997887	0
1.470981109	0
1.471979661	0
1.472938958	0
1.473975982	0
1.474964342	0
1.476004544	0
1.476946177	0
1.477986858	0
1.478983649	0
1.479978014	0
1.481016632	0
1.481973237	0
1.482952932	0
1.484034631	0
1.485014021	0
1.48601563	0
1.487034242	0
1.487970544	0
1.488968611	0
1.489959081	0
1.491018576	0
1.491953535	0
1.493032283	0
1.49400577	0
1.494968985	0
1.49600475	0
1.497044705	0
1.49799091	0
1.498995738	0
1.5	0

